Automating Hot-Rolling: Designing an Integrated Mechatronics System for Enhanced Efficiency in Sheet Metal Production

The hot-rolling process is a critical stage in sheet metal production within the heavy steel industry. Traditionally, parameter adjustments such as sheet metal velocity and roll gap are performed manually, leading to inefficiencies and limited precision. This project introduces an integrated mechatronics system designed to automate the control of rolling speed and sheet metal thickness, enhancing efficiency, consistency, and quality. The proposed system consists of a pair of rolls applying compression loads, with a mechanism for gap control, suitable motors and sensors, and dynamic modeling to optimize performance. Through simulation and practical implementation strategies, we demonstrate the feasibility of automating the hot-rolling process. By integrating mechatronics, this solution aims to modernize sheet metal production, improve productivity, and enhance product quality in the steel industry.

==> vibProj.csv <==
mode,mag,kFront,cFront,kRear,cRear
8.8,2.02,249001,7984,46464,4224
8.85,2,249001,7984,46464,4224
8.9,1.99,249001,7984,46464,4224
8.95,1.97,249001,7984,46464,4224
9,1.96,249001,7984,46464,4224
9.05,1.95,249001,7984,46464,4224
9.1,1.93,249001,7984,46464,4224
9.15,1.92,249001,7984,46464,4224
9.2,1.9,249001,7984,46464,4224
9.25,1.89,249001,7984,46464,4224
9.3,1.88,249001,7984,46464,4224
9.35,1.86,249001,7984,46464,4224
9.4,1.85,249001,7984,46464,4224
9.45,1.84,249001,7984,46464,4224
9.5,1.82,249001,7984,46464,4224
9.55,1.81,249001,7984,46464,4224
9.6,1.8,249001,7984,46464,4224
9.65,1.79,249001,7984,46464,4224
9.7,1.77,249001,7984,46464,4224
9.75,1.76,249001,7984,46464,4224
9.8,1.75,249001,7984,46464,4224
9.85,1.74,249001,7984,46464,4224
9.9,1.73,249001,7984,46464,4224
9.95,1.72,249001,7984,46464,4224
10,1.7,249001,7984,46464,4224
10.05,1.69,249001,7984,46464,4224
10.1,1.68,249001,7984,46464,4224
10.15,1.67,249001,7984,46464,4224
10.2,1.66,249001,7984,46464,4224
10.25,1.65,249001,7984,46464,4224
10.3,1.64,249001,7984,46464,4224
10.35,1.63,249001,7984,46464,4224
10.4,1.62,249001,7984,46464,4224
10.45,1.61,249001,7984,46464,4224
10.5,1.59,249001,7984,46464,4224
10.55,1.58,249001,7984,46464,4224
10.6,1.57,249001,7984,46464,4224
10.65,1.56,249001,7984,46464,4224
10.7,1.55,249001,7984,46464,4224
10.75,1.54,249001,7984,46464,4224
10.8,1.53,249001,7984,46464,4224
10.85,1.52,249001,7984,46464,4224
10.9,1.51,249001,7984,46464,4224
10.95,1.51,249001,7984,46464,4224
11,1.5,249001,7984,46464,4224
11.05,1.49,249001,7984,46464,4224
11.1,1.48,249001,7984,46464,4224
11.15,1.47,249001,7984,46464,4224
11.2,1.46,249001,7984,46464,4224
11.25,1.45,249001,7984,46464,4224
11.3,1.44,249001,7984,46464,4224
11.35,1.43,249001,7984,46464,4224
11.4,1.42,249001,7984,46464,4224
11.45,1.41,249001,7984,46464,4224
11.5,1.41,249001,7984,46464,4224
11.55,1.4,249001,7984,46464,4224
11.6,1.39,249001,7984,46464,4224
11.65,1.38,249001,7984,46464,4224
11.7,1.37,249001,7984,46464,4224
11.75,1.36,249001,7984,46464,4224
11.8,1.36,249001,7984,46464,4224
11.85,1.35,249001,7984,46464,4224
11.9,1.34,249001,7984,46464,4224
11.95,1.33,249001,7984,46464,4224
12,1.32,249001,7984,46464,4224
12.05,1.32,249001,7984,46464,4224
12.1,1.31,249001,7984,46464,4224
12.15,1.3,249001,7984,46464,4224
12.2,1.29,249001,7984,46464,4224
12.25,1.29,249001,7984,46464,4224
12.3,1.28,249001,7984,46464,4224
12.35,1.27,249001,7984,46464,4224
12.4,1.26,249001,7984,46464,4224
12.45,1.26,249001,7984,46464,4224
12.5,1.25,249001,7984,46464,4224
12.55,1.24,249001,7984,46464,4224
12.6,1.24,249001,7984,46464,4224
12.65,1.23,249001,7984,46464,4224
12.7,1.22,249001,7984,46464,4224
12.75,1.21,249001,7984,46464,4224
12.8,1.21,249001,7984,46464,4224
12.85,1.2,249001,7984,46464,4224
12.9,1.19,249001,7984,46464,4224
12.95,1.19,249001,7984,46464,4224
13,1.18,249001,7984,46464,4224
13.05,1.17,249001,7984,46464,4224
13.1,1.17,249001,7984,46464,4224
13.15,1.16,249001,7984,46464,4224
13.2,1.16,249001,7984,46464,4224
13.25,1.15,249001,7984,46464,4224
13.3,1.14,249001,7984,46464,4224
13.35,1.14,249001,7984,46464,4224
13.4,1.13,249001,7984,46464,4224
13.45,1.12,249001,7984,46464,4224
13.5,1.12,249001,7984,46464,4224
13.55,1.11,249001,7984,46464,4224
13.6,1.11,249001,7984,46464,4224
13.65,1.1,249001,7984,46464,4224
13.7,1.09,249001,7984,46464,4224
13.75,1.09,249001,7984,46464,4224
13.8,1.08,249001,7984,46464,4224
13.85,1.08,249001,7984,46464,4224
13.9,1.07,249001,7984,46464,4224
13.95,1.07,249001,7984,46464,4224
14,1.06,249001,7984,46464,4224
14.05,1.05,249001,7984,46464,4224
14.1,1.05,249001,7984,46464,4224
14.15,1.04,249001,7984,46464,4224
14.2,1.04,249001,7984,46464,4224
14.25,1.03,249001,7984,46464,4224
14.3,1.03,249001,7984,46464,4224
14.35,1.02,249001,7984,46464,4224
14.4,1.02,249001,7984,46464,4224
14.45,1.01,249001,7984,46464,4224
14.5,1.01,249001,7984,46464,4224
14.55,1,249001,7984,46464,4224
14.6,1,249001,7984,46464,4224
14.65,0.99,249001,7984,46464,4224
14.7,0.99,249001,7984,46464,4224
14.75,0.98,249001,7984,46464,4224
14.8,0.98,249001,7984,46464,4224
14.85,0.97,249001,7984,46464,4224
14.9,0.97,249001,7984,46464,4224
14.95,0.96,249001,7984,46464,4224
15,0.96,249001,7984,46464,4224
15.05,0.95,249001,7984,46464,4224
15.1,0.95,249001,7984,46464,4224
15.15,0.94,249001,7984,46464,4224
15.2,0.94,249001,7984,46464,4224
15.25,0.93,249001,7984,46464,4224
15.3,0.93,249001,7984,46464,4224
15.35,0.92,249001,7984,46464,4224
15.4,0.92,249001,7984,46464,4224
15.45,0.92,249001,7984,46464,4224
15.5,0.91,249001,7984,46464,4224
15.55,0.91,249001,7984,46464,4224
15.6,0.9,249001,7984,46464,4224
15.65,0.9,249001,7984,46464,4224
15.7,0.89,249001,7984,46464,4224
15.75,0.89,249001,7984,46464,4224
15.8,0.89,249001,7984,46464,4224
15.85,0.88,249001,7984,46464,4224
15.9,0.88,249001,7984,46464,4224
15.95,0.87,249001,7984,46464,4224
16,0.87,249001,7984,46464,4224
16.05,0.86,249001,7984,46464,4224
16.1,0.86,249001,7984,46464,4224
16.15,0.86,249001,7984,46464,4224
16.2,0.85,249001,7984,46464,4224
16.25,0.85,249001,7984,46464,4224
16.3,0.84,249001,7984,46464,4224
16.35,0.84,249001,7984,46464,4224
16.4,0.84,249001,7984,46464,4224
16.45,0.83,249001,7984,46464,4224
16.5,0.83,249001,7984,46464,4224
16.55,0.83,249001,7984,46464,4224
16.6,0.82,249001,7984,46464,4224
16.65,0.82,249001,7984,46464,4224
16.7,0.81,249001,7984,46464,4224
16.75,0.81,249001,7984,46464,4224
16.8,0.81,249001,7984,46464,4224
16.85,0.8,249001,7984,46464,4224
16.9,0.8,249001,7984,46464,4224
16.95,0.8,249001,7984,46464,4224
17,0.79,249001,7984,46464,4224
17.05,0.79,249001,7984,46464,4224
17.1,0.79,249001,7984,46464,4224
17.15,0.78,249001,7984,46464,4224
17.2,0.78,249001,7984,46464,4224
17.25,0.78,249001,7984,46464,4224
17.3,0.77,249001,7984,46464,4224
17.35,0.77,249001,7984,46464,4224
17.4,0.77,249001,7984,46464,4224
17.45,0.76,249001,7984,46464,4224
17.5,0.76,249001,7984,46464,4224
17.55,0.76,249001,7984,46464,4224
17.6,0.75,249001,7984,46464,4224
17.65,0.75,249001,7984,46464,4224
17.7,0.75,249001,7984,46464,4224
17.75,0.74,249001,7984,46464,4224
17.8,0.74,249001,7984,46464,4224
17.85,0.74,249001,7984,46464,4224
17.9,0.73,249001,7984,46464,4224
17.95,0.73,249001,7984,46464,4224
18,0.73,249001,7984,46464,4224
18.05,0.72,249001,7984,46464,4224
18.1,0.72,249001,7984,46464,4224
18.15,0.72,249001,7984,46464,4224
18.2,0.71,249001,7984,46464,4224
18.25,0.71,249001,7984,46464,4224
18.3,0.71,249001,7984,46464,4224
18.35,0.71,249001,7984,46464,4224
18.4,0.7,249001,7984,46464,4224
18.45,0.7,249001,7984,46464,4224
18.5,0.7,249001,7984,46464,4224
18.55,0.69,249001,7984,46464,4224
18.6,0.69,249001,7984,46464,4224
18.65,0.69,249001,7984,46464,4224
18.7,0.69,249001,7984,46464,4224
18.75,0.68,249001,7984,46464,4224
18.8,0.68,249001,7984,46464,4224
18.85,0.68,249001,7984,46464,4224
18.9,0.67,249001,7984,46464,4224
18.95,0.67,249001,7984,46464,4224
19,0.67,249001,7984,46464,4224
19.05,0.67,249001,7984,46464,4224
19.1,0.66,249001,7984,46464,4224
19.15,0.66,249001,7984,46464,4224
19.2,0.66,249001,7984,46464,4224
19.25,0.66,249001,7984,46464,4224
19.3,0.65,249001,7984,46464,4224
19.35,0.65,249001,7984,46464,4224
19.4,0.65,249001,7984,46464,4224
19.45,0.65,249001,7984,46464,4224
19.5,0.64,249001,7984,46464,4224
19.55,0.64,249001,7984,46464,4224
19.6,0.64,249001,7984,46464,4224
19.65,0.63,249001,7984,46464,4224
19.7,0.63,249001,7984,46464,4224
19.75,0.63,249001,7984,46464,4224
19.8,0.63,249001,7984,46464,4224
19.85,0.63,249001,7984,46464,4224
19.9,0.62,249001,7984,46464,4224
19.95,0.62,249001,7984,46464,4224
20,0.62,249001,7984,46464,4224
20.05,0.62,249001,7984,46464,4224
20.1,0.61,249001,7984,46464,4224
20.15,0.61,249001,7984,46464,4224
20.2,0.61,249001,7984,46464,4224
20.25,0.61,249001,7984,46464,4224
20.3,0.6,249001,7984,46464,4224
20.35,0.6,249001,7984,46464,4224
20.4,0.6,249001,7984,46464,4224
20.45,0.6,249001,7984,46464,4224
20.5,0.59,249001,7984,46464,4224
20.55,0.59,249001,7984,46464,4224
20.6,0.59,249001,7984,46464,4224
20.65,0.59,249001,7984,46464,4224
20.7,0.59,249001,7984,46464,4224

